Resolved low-J $^{12}$CO excitation at 190 parsec resolution across NGC 2903 and NGC 3627

The low-$J$ rotational transitions of $^{12}$CO are commonly used to trace the distribution of molecular gas in galaxies. Their ratios are sensitive to excitation and physical conditions in the molecular gas. Spatially resolved studies of CO ratios are still sparse and affected by flux calibration uncertainties, especially since most do not have high angular resolution or do not have short-spacing information and hence miss any diffuse emission. We compare the low-$J$ CO ratios across the disk of two massive, star-forming spiral galaxies NGC2903 and NGC3627 to investigate whether and how local environments drive excitation variations at GMC scales. We use Atacama Large Millimeter Array (ALMA) observations of the three lowest-$J$ CO transitions at a common angular resolution of 4$''$ (190pc). We measure median line ratios of $R_{21}=0.67^{+0.13}_{-0.11}$, $R_{32}=0.33^{+0.09}_{-0.08}$, and $R_{31}=0.24^{+0.10}_{-0.09}$ across the full disk of NGC3627. We see clear CO line ratio variation across the galaxy consistent with changes in temperature and density of the molecular gas. In particular, toward the center, $R_{21}$, $R_{32}$, and $R_{31}$ increase by 35\%, 50\%, and 66\%, respectively compared to their average disk values. The overall line ratio trends suggest that CO(3-2) is more sensitive to changes in the excitation conditions than the two lower-$J$ transitions. Furthermore, we find a similar radial $R_{32}$ trend in NGC2903, albite a larger disk-wide average of $\langle R_{32}\rangle=0.47^{+0.14}_{-0.08}$. We conclude that the CO low-$J$ line ratios vary across environments in such a way that they can trace changes in the molecular gas conditions, with the main driver being changes in temperature.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
